The role of Solar Activity in shaping Precipitation Extremes: A Regional Exploration in Kerala, India

There has been global attention focused on extreme climatic changes. The purpose of this paper is to explore the response of extreme precipitation events to solar activity, over Kerala, India. The three solar indices - sunspot number, F10.7 index, and cosmic ray intensity - are examined, and their relationship to rainfall is examined during a 57-year period (1965 - 2021), starting with Solar Cycle 20. Both solar and rainfall data are considered on an annual scale as well as on a seasonal scale by dividing them into winter, pre-monsoon, monsoon, and post-monsoon seasons. The solar indices are used to calculate correlation coefficients with seasonal rainfall. Through correlation analysis, it is found that the precipitation in Kerala is correlated with the sunspot activity, but with different significance. When solar activity is high, the winter and monsoon seasons exhibit strong correlations with high significance. The solar influence at the regional level is also studied. The central and southern parts of Kerala appear to be influenced by the Sun during periods of high activity. The years with excess and deficiency of rainfall are calculated and compared with the solar indices. It was observed that the years with excessive and insufficient rainfall coincide with the years when the solar activity is at its highest or minimum. It is suggested that there is a physical link and a way to predict extreme rainfall events in Kerala based on the association between solar activity and those events.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



